Disentangling Recognition and Decision Regrets in Image-Based Reinforcement Learning

In image-based reinforcement learning (RL), policies usually operate in two steps: first extracting lower-dimensional features from raw images (the "recognition" step), and then taking actions based on the extracted features (the "decision" step). Extracting features that are spuriously correlated with performance or irrelevant for decision-making can lead to poor generalization performance, known as observational overfitting in image-based RL. In such cases, it can be hard to quantify how much of the error can be attributed to poor feature extraction vs. poor decision-making. To disentangle the two sources of error, we introduce the notions of recognition regret and decision regret. Using these notions, we characterize and disambiguate the two distinct causes behind observational overfitting: over-specific representations, which include features that are not needed for optimal decision-making (leading to high decision regret), vs. under-specific representations, which only include a limited set of features that were spuriously correlated with performance during training (leading to high recognition regret). Finally, we provide illustrative examples of observational overfitting due to both over-specific and under-specific representations in maze environments and the Atari game Pong.

==> figures/block_diagram.tikz <==

\usetikzlibrary{positioning, shapes, matrix, calligraphy}

\definecolor{peach}{rgb}{1.0, 0.8549019607843137, 0.7254901960784313}
\definecolor{lavender}{rgb}{0.9019607843137255, 0.9019607843137255, 0.9803921568627451}

\tikzset{
block/.style = {draw, fill=white, rectangle, minimum height=3em, minimum width=3em},
trapz/.style = {draw,
    fill=peach,
    trapezium,
    shape border rotate=270,
    minimum height=20mm,
    minimum width=20mm,
    trapezium left angle=80,
    trapezium right angle=80,
    rounded corners=1},
trapezium stretches=true,
latent/.style = {
    rectangle split,
    rectangle split every empty part={},
    rectangle split empty part width=0.5mm,
    rectangle split empty part height=0.5mm,
    rectangle split parts=5,
    rectangle split,
    draw=black,
    rounded corners=1,
    rectangle split part fill=peach,
    rectangle split draw splits=true
},
head/.style={
    rectangle,
    rounded corners=1,
    minimum height=8mm,
    minimum width = 20mm,
    draw=black,
    fill=lavender
}
}


\begin{tikzpicture}[auto, >=latex,font=\small, pin distance=10mm, thick]

    \node (obs) {\includegraphics[width=20mm]{figs/gen-minigrid/env-nred.png}};
    \node[on grid, align=center,below=18mm of obs] (obslab) {$x_t$\\Observation};

    \node[trapz, right=12mm of obs] (enc) {$\rho\in\Delta(Z)^{Z\times X}$};
    \node[on grid,below=18mm of enc] (enclab) {Encoder};

    \node[latent, right=16mm of enc] (lat) {};
    \node[on grid, align=center, below=18mm of lat] {$z_t\sim\rho(z_{t-1},x_t)$\\Representation};
    \node[head, right=16mm of lat] (head) {$\pi\in\Delta(A)^{Z}$};
    \node[on grid, below=18mm of head] {Output head};
    \node[circle,fill=lavender,draw=black,right=10mm of head] (act){$a_t$};
    \node[align=center, on grid, below=18mm of act] {$a_t\sim\pi(z_t)$\\Action};

    \draw(obs) edge[->] (enc);
    \draw(enc) edge[->] (lat);
    \draw(lat) edge[->] (head);
    \draw(head) edge[->] (act);

    \draw [line width=1.25pt,decorate,decoration={calligraphic brace,amplitude=10pt,raise=12mm}]
  (enc.west) -- (head.east) node[midway,yshift=15.5mm]{Agent};

\end{tikzpicture}

